Solving Orienteering with Category Constraints Using Prioritized Search

We develop an approach for solving rooted orienteering problems with category constraints as found in tourist trip planning and logistics. It is based on expanding partial solutions in a systematic way, prioritizing promising ones, which reduces the search space we have to traverse during the search. The category constraints help in reducing the space we have to explore even further. We implement an algorithm that computes the optimal solution and also illustrate how our approach can be turned into an approximation algorithm, yielding much faster run times and guaranteeing lower bounds on the quality of the solution found. We demonstrate the effectiveness of our algorithms by comparing them to the state-of-the-art approach and an optimal algorithm based on dynamic programming, showing that our technique clearly outperforms these methods.

==> experiments/bozen_cut_ratio.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality
38525	134.8	220.24	254.32	3.12	6329.28	7380	0.525534	1154.44	1	9.22337e+18	4800.32	1.03905
34901.2	134.56	220.24	252.92	3.08	6321.6	7380	0.525534	1154.44	1.125	9.22337e+18	4018.56	1.03905
32093	133.88	220.24	251.64	3.04	6317.52	7380	0.525534	1154.44	1.25	9.22337e+18	3390.16	1.03879
29293.1	141.28	220.24	251.12	3	6313.88	7380	0.525534	1154.44	1.375	9.22337e+18	2921.36	1.03948
26926.8	131.52	220.24	251.12	3	6313.88	7380	0.525534	1154.44	1.5	9.22337e+18	2550.6	1.0387
25054.7	138.48	220.24	251.04	3	6308.48	7380	0.525534	1154.44	1.625	9.22337e+18	2232.64	1.03835
23675.2	130.56	220.24	251.04	3	6308.48	7380	0.525534	1154.44	1.75	9.22337e+18	1954.64	1.03887
22830	130.52	220.24	251.04	3	6308.48	7380	0.525534	1154.44	1.875	9.22337e+18	1666.88	1.03922
21148.4	132.08	220.24	251.04	3	6308.48	7380	0.525534	1154.44	2	9.22337e+18	1435.56	1
18196.4	128.92	220.24	251.04	3	6308.48	7380	0.525534	1154.44	2.125	9.22337e+18	1249.56	1
16135	131.4	220.24	250.96	3	6303.08	7380	0.525534	1154.44	2.25	9.22337e+18	1107.6	1
14065.4	125.92	220.24	250.96	3	6303.08	7380	0.525534	1154.44	2.375	9.22337e+18	981.68	1
12254.9	128.6	220.24	250.96	3	6303.08	7380	0.525534	1154.44	2.5	9.22337e+18	862.36	1
8235.84	128.88	220.24	250.96	3	6303.08	7380	0.525534	1154.44	2.625	2308.88	536.64	1.089
7662.48	128.76	220.24	250.96	3	6303.08	7380	0.525534	1154.44	2.75	2308.88	494.48	1.089
7265.6	127.96	220.24	250.96	3	6303.08	7380	0.525534	1154.44	2.875	2308.88	459.28	1.089
6919.32	131.16	220.24	250.96	3	6303.08	7380	0.525534	1154.44	3	2308.88	426.6	1.089
6172.88	128.6	220.24	250.52	2.96	6308.88	7380	0.525534	1154.44	3.125	2308.88	389.6	1.089


==> experiments/bozen_cut_ratio_3h.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality
189331	215.4	393.56	484.4	5.92	10708.8	10800	0.359115	1645	1	3290	2724.16	2.07522
184116	212.92	393.56	481.52	5.8	10703.7	10800	0.359115	1645	1.125	3290	2673.88	2.08427
175521	213.24	393.56	479.92	5.76	10697.6	10800	0.359115	1645	1.25	3290	2621.92	2.09223
173167	215.52	393.56	479.92	5.76	10697.6	10800	0.359115	1645	1.375	3290	2581.84	2.09223
168245	218.64	393.56	479.12	5.76	10679.8	10800	0.359115	1645	1.5	3290	2549.24	2.09278
164626	212.2	393.56	479.12	5.76	10679.8	10800	0.359115	1645	1.625	3290	2522	2.09278
161760	216.04	393.56	478	5.72	10677.2	10800	0.359115	1645	1.75	3290	2500.24	2.09278
158328	216.24	393.56	477.64	5.72	10675.6	10800	0.359115	1645	1.875	3290	2480.68	2.09448
154219	215.16	393.56	478	5.72	10677.2	10800	0.359115	1645	2	3290	2460.48	2.05343
150455	213.48	393.56	477.64	5.72	10675.6	10800	0.359115	1645	2.125	3290	2423.88	2.05513
147776	214.8	393.56	477.48	5.68	10677.3	10800	0.359115	1645	2.25	3290	2385.04	2.01078
141175	213.24	393.56	478	5.72	10677.2	10800	0.359115	1645	2.375	3290	2343.2	2.00831
128164	215.32	393.56	477.48	5.68	10677.3	10800	0.359115	1645	2.5	3290	2301.24	2.01078
116831	216.92	393.56	477.48	5.68	10677.3	10800	0.359115	1645	2.625	3290	2233	1.95211
93581	217.32	393.56	474.04	5.6	10671	10800	0.359115	1645	2.75	3290	2131.88	1.89778
60084.3	215.16	393.56	472.92	5.6	10639.4	10800	0.359115	1645	2.875	3290	1979.2	1.83412
30644	220.96	393.56	466.08	5.52	10664	10800	0.359115	1645	3	3290	1636.12	1.64565
15819.8	217.8	393.56	461.64	5.48	10652.5	10800	0.359115	1645	3.125	3290	1009.44	1.41922


==> experiments/bozen_maxk.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality	maxk
1681.16	126.56	163.08	202.56	2.48	6057.52	7380	0.525534	1154.44	1	2308.88	183.68	1.0101	2
2093	131.84	169.36	216.52	2.68	6076.84	7380	0.525534	1154.44	1	2308.88	664.4	1.22619	4
2112.56	130.96	169.36	216.92	2.68	6082.96	7380	0.525534	1154.44	1	2308.88	715.8	1.44906	6
2101.04	129.48	169.36	218	2.72	6062	7380	0.525534	1154.44	1	2308.88	720.12	1.63632	8


==> experiments/bozen_runtime_limit.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality	runtime_limit
539.12	124.48	220.24	250.76	2.96	6307.92	7380	0.525534	1154.44	1	2308.88	994.6	2.30211	1
1010.16	125.04	220.24	251.6	3	6316.28	7380	0.525534	1154.44	1	2308.88	1038.56	2.11765	2
1450.04	126.2	220.24	252.2	3	6319.6	7380	0.525534	1154.44	1	2308.88	1052.16	1.9832	3
1891.96	124.12	220.24	252.2	3	6319.6	7380	0.525534	1154.44	1	2308.88	1057.12	1.86546	4
2312.88	124.32	220.24	252.2	3	6319.6	7380	0.525534	1154.44	1	2308.88	1057.12	1.78264	5
2712.76	127.36	220.24	252.4	3.04	6324.92	7380	0.525534	1154.44	1	2308.88	1057.12	1.71911	6
3113.92	125.08	220.24	252.4	3.04	6324.92	7380	0.525534	1154.44	1	2308.88	1057.12	1.67259	7
3508.2	124.52	220.24	252.6	3.04	6307.88	7380	0.525534	1154.44	1	2308.88	1057.12	1.63533	8
3865.96	124.68	220.24	252.6	3.04	6307.88	7380	0.525534	1154.44	1	2308.88	1057.12	1.60312	9
4225.2	125.12	220.24	252.6	3.04	6307.88	7380	0.525534	1154.44	1	2308.88	1057.12	1.57358	10
4586.56	125.96	220.24	252.6	3.04	6307.88	7380	0.525534	1154.44	1	2308.88	1057.12	1.54652	11
4944.8	125.88	220.24	252.92	3.08	6321.6	7380	0.525534	1154.44	1	2308.88	1057.12	1.52115	12
5280.96	126	220.24	252.92	3.08	6321.6	7380	0.525534	1154.44	1	2308.88	1057.12	1.50477	13
5617.76	126.32	220.24	252.92	3.08	6321.6	7380	0.525534	1154.44	1	2308.88	1057.12	1.49238	14
5938.6	125.48	220.24	252.92	3.08	6321.6	7380	0.525534	1154.44	1	2308.88	1057.12	1.47848	15


==> experiments/bozen_tmax_queue_1.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality
510.8077	500	79.0385	79.9231	1.07692	1652.15	1800	0.37703	342.385	1.2	342.385	0.0384615	1.2
518.7692	500	86.0769	91.4615	1.15385	2263.27	2420	0.412381	449.115	1.2	449.115	0.0384615	1.2
535.2308	500	104.654	107.385	1.26923	2786.23	3040	0.414853	628.846	1.2	628.846	0.653846	1.2
862.077	500	196.308	238.231	3	3567.15	3660	0.153058	1135.88	1.2	1135.88	49.0769	1.2
1187.538	500	205.538	236.769	3	4169.23	4280	0.247367	1295.5	1.2	1295.5	82.5769	1.2
2341.81	500	228.962	270.385	3.23077	4777.69	4900	0.250196	1401.5	1.2	1401.5	202.077	1.2
3763.69	500	251.885	285.538	3.38462	5371.35	5520	0.275174	1534.31	1.2	1534.31	319	1.2
6490.08	500	276.154	330.577	3.96154	6007.27	6140	0.307053	1580.42	1.2	1580.42	488.808	1.2
12020.3	500	305.923	349.731	4.15385	6636.46	6760	0.325444	1611.42	1.2	1611.42	812.154	1.2
23796.5	500	313.742	377.355	4.58065	7303.29	7380	0.314831	1724.19	1.2	1724.19	1364	1.2
47241.2	500	304.769	368.962	4.34615	8876.5	9000	0.421761	1547.08	1.2	1547.08	1007.31	1.2


==> experiments/bozen_tmax_queue_limited_runtime.txt <==
runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality
511.0385	79.0385	79.9231	1.07692	1652.15	1800	0.37703	342.385	1.1	9.22337e+18	0.0384615	1.1
519.3846	86.0769	91.4615	1.15385	2263.27	2420	0.412381	449.115	1.1	9.22337e+18	0.0384615	1.1
536	104.654	107.385	1.26923	2786.23	3040	0.414853	628.846	1.1	9.22337e+18	0.653846	1.1
913.154	196.308	238.231	3	3567.15	3660	0.153058	1135.88	1.1	9.22337e+18	54.3462	1.1
1351.269	205.538	237.731	3.03846	4173.88	4280	0.247367	1295.5	1.1	9.22337e+18	91.8846	1.1
2900.23	228.962	270.577	3.23077	4785.85	4900	0.250196	1401.5	1.1	9.22337e+18	225.192	1.1
4385.54	251.885	285.769	3.38462	5362.58	5520	0.275174	1534.31	1.1	9.22337e+18	367.692	1.1
8127.04	276.154	330.577	3.96154	6007.27	6140	0.307053	1580.42	1.1	9.22337e+18	1303.31	1.17348
13749.1	305.923	349.692	4.19231	6654.46	6760	0.325444	1611.42	1.1	9.22337e+18	2925.92	1.30447
23295.2	313.742	378.581	4.64516	7296.03	7380	0.314831	1724.19	1.1	9.22337e+18	6476.94	1.80411
23295	304.769	366.577	4.64516	8888.65	9000	0.421761	1547.08	1.2	9.22337e+18	44249.5	2.01668


==> experiments/bozen_tmax_queue_unbound.txt <==
runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality
510.5385	79.0385	79.9231	1.07692	1652.15	1800	0.37703	342.385	1.2	9.22337e+18	0.0384615	1.2
519	86.0769	91.4615	1.15385	2263.27	2420	0.412381	449.115	1.2	9.22337e+18	0.0384615	1.2
537.5385	104.654	107.385	1.26923	2786.23	3040	0.414853	628.846	1.2	9.22337e+18	0.653846	1.2
870.231	196.308	238.231	3	3567.15	3660	0.153058	1135.88	1.2	9.22337e+18	49.0769	1.2
1204.808	205.538	236.769	3	4169.23	4280	0.247367	1295.5	1.2	9.22337e+18	82.5769	1.2
2427.23	228.962	270.385	3.23077	4777.69	4900	0.250196	1401.5	1.2	9.22337e+18	202.077	1.2
4150.46	251.885	285.538	3.38462	5371.35	5520	0.275174	1534.31	1.2	9.22337e+18	319	1.2
14232.3	276.154	330.577	3.96154	6007.27	6140	0.307053	1580.42	1.2	9.22337e+18	1167.69	1.2
29995.3	305.923	349.846	4.15385	6638.15	6760	0.325444	1611.42	1.2	9.22337e+18	2385.5	1.2
75773.6	313.742	377.581	4.58065	7302.32	7380	0.314831	1724.19	1.2	9.22337e+18	5718.74	1.2
540000	304.769	368.962	4.34615	8876.5	9000	0.421761	1547.08	1.2	1547.08	1007.31	1.2


==> experiments/categories/bozen_2cats_5sec.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality	maxcat
9.92308	8.73077	52.3462	52.7308	0.769231	1123.42	1800	0.37703	342.385	1	684.769	0.0384615	1	2
18.0769	16.3462	63.1923	65.1923	0.884615	1890.08	2420	0.412381	449.115	1	898.231	0	1	2
33.8846	30.7308	84.6538	86.6154	1.11538	2649.62	3040	0.414853	628.846	1	1257.69	0.230769	1	2
221.692	81.2308	193.154	228.346	2.96154	3568.92	3660	0.153058	1135.88	1	2271.77	26.3077	1	2
395.038	111.923	192.269	227.269	2.92308	4180.12	4280	0.247367	1295.5	1	2591	42.6538	1	2
794.538	135.115	209.808	248.577	3.19231	4792.04	4900	0.250196	1401.5	1	2803	77.8462	1	2
1206.27	166.115	214.038	245.462	3.03846	5418.88	5520	0.275174	1534.31	1	3068.62	101.154	1	2
1516.12	177.346	227.538	269.538	3.30769	6036.31	6140	0.307053	1580.42	1	3160.85	140.808	1	2
2503	186.962	236.808	287.731	3.46154	6647.85	6760	0.325444	1611.42	1	3222.85	223.692	1.00671	2
3764.1	218	254.355	313	3.77419	7270.65	7380	0.314831	1724.19	1	3448.39	456.226	1.02347	2
4722.13	231.645	293.935	345.484	4	8048.35	8190	0.283694	1765.23	1	3530.45	788.129	1.03818	2
4884.84	244.742	311.871	368.355	4	8813.9	9000	0.258161	1790.55	1	3581.1	848.935	1.0251	2
4640.65	249.903	343.29	380.581	4	9579.77	9810	0.236845	1805.29	1	3610.58	935.645	1.01569	2
4385.32	254.323	351.774	386.71	4	10265.8	10620	0.218781	1813.9	1	3627.81	951.613	1.01096	2
4003.13	253.71	353.161	391.29	4	11081.8	11430	0.203277	1818.39	1	3636.77	835.355	1.00476	2


==> experiments/categories/bozen_4cats_5sec.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality	maxcat
10.1923	8.84615	67.6923	68.0769	0.961538	1425.81	1800	0.37703	342.385	1	684.769	0.0384615	1	4
17.7692	16.0769	70.5	74.5	1	2074.23	2420	0.412381	449.115	1	898.231	0	1	4
34.4231	30.9231	90.1538	91.7692	1.15385	2738.23	3040	0.414853	628.846	1	1257.69	0.269231	1	4
334.462	81.6154	196.154	238.077	3	3560.04	3660	0.153058	1135.88	1	2271.77	44.6538	1	4
611.846	111.385	201.654	233.038	2.96154	4171.04	4280	0.247367	1295.5	1	2591	73.8077	1	4
1542.46	135.808	215.846	260.923	3.23077	4800	4900	0.250196	1401.5	1	2803	171.731	1.00361	4
2160.15	165.962	233	265.308	3.23077	5393.12	5520	0.275174	1534.31	1	3068.62	235.038	1.02267	4
2859.92	177.654	255.077	301.692	3.69231	6025.31	6140	0.307053	1580.42	1	3160.85	604.538	1.10865	4
3633.96	188.692	262.808	314.885	3.80769	6672.12	6760	0.325444	1611.42	1	3222.85	931.538	1.31495	4
4807.65	217.129	282.774	340.871	4.19355	7271.74	7380	0.314831	1724.19	1	3448.39	1833.52	1.64626	4
5006.9	238.419	324.581	393	4.70968	8108.23	8190	0.283694	1765.23	1	3530.45	3156.45	1.83939	4
5009.03	243.323	361.935	433.935	5.06452	8888.26	9000	0.258161	1790.55	1	3581.1	3577.35	1.7564	4
5011.32	246.258	405.613	478.226	5.58065	9700	9810	0.236845	1805.29	1	3610.58	3610.58	1.62278	4
5024.68	266.806	434.161	509.194	6	10447.9	10620	0.218781	1813.9	1	3627.81	3627.81	1.53773	4
5032.35	256.806	473.355	547.581	6.35484	11324.9	11430	0.203277	1818.39	1	3636.77	3636.77	1.43911	4


==> experiments/categories/bozen_6cats_5sec.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality	maxcat
10.6923	9.30769	72.1154	73	1.03846	1575.73	1800	0.37703	342.385	1	684.769	0.0384615	1	6
18.1154	16.4615	82.2692	87.6538	1.15385	2291.31	2420	0.412381	449.115	1	898.231	0.0384615	1	6
33.9615	30.2308	96.5769	99.4231	1.19231	2772.58	3040	0.414853	628.846	1	1257.69	0.576923	1	6
367.423	82.6923	196.154	238.077	3	3560.04	3660	0.153058	1135.88	1	2271.77	50	1	6
660	112.808	201.654	233.038	2.96154	4171.04	4280	0.247367	1295.5	1	2591	81	1	6
1702.88	135.808	215.846	260.923	3.23077	4800	4900	0.250196	1401.5	1	2803	199.462	1.00991	6
2449.58	166.154	238.692	275.462	3.34615	5369.31	5520	0.275174	1534.31	1	3068.62	282.231	1.04573	6
3399.23	178.154	274.769	324.077	3.84615	6030.08	6140	0.307053	1580.42	1	3160.85	679.615	1.2057	6
4088.35	187	292.346	344.615	4.11538	6632.77	6760	0.325444	1611.42	1	3222.85	1134.15	1.55505	6
4897.06	217.065	299.677	364.806	4.41935	7271.61	7380	0.314831	1724.19	1	3448.39	2085.68	2.19015	6
5015.03	235.516	338.097	414.097	4.96774	8066.32	8190	0.283694	1765.23	1	3530.45	3351.84	2.56095	6
5009.94	241.387	382.581	463.032	5.3871	8885.29	9000	0.258161	1790.55	1	3581.1	3581.1	2.46663	6
5017.9	249.677	426.516	506.516	5.87097	9646.52	9810	0.236845	1805.29	1	3610.58	3610.58	2.3008	6
5023.48	259.839	468.065	543.742	6.29032	10456.1	10620	0.218781	1813.9	1	3627.81	3627.81	2.1616	6
5033.65	259.129	495.129	579.452	6.77419	11283.1	11430	0.203277	1818.39	1	3636.77	3636.77	2.03628	6


==> experiments/categories/bozen_8cats_5sec.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality	maxcat
10.5385	9.07692	72.1154	73	1.03846	1575.73	1800	0.37703	342.385	1	684.769	0.0384615	1	8
17.9615	16.1923	82.2692	87.6538	1.15385	2291.31	2420	0.412381	449.115	1	898.231	0.0384615	1	8
34.6154	30.4615	96.7308	99.5769	1.19231	2768.92	3040	0.414853	628.846	1	1257.69	0.653846	1	8
411.731	80.9615	196.308	238.231	3	3562.31	3660	0.153058	1135.88	1	2271.77	58.3846	1	8
769.346	112.385	201.808	233.962	3	4180.5	4280	0.247367	1295.5	1	2591	96.6154	1	8
1862.12	135	216.154	261.5	3.23077	4805.62	4900	0.250196	1401.5	1	2803	229.808	1.02294	8
2755.62	167.846	240.346	276.308	3.34615	5390.88	5520	0.275174	1534.31	1	3068.62	371.154	1.07977	8
3614.27	177.731	274.769	327.923	3.96154	6038.81	6140	0.307053	1580.42	1	3160.85	733.346	1.31499	8
4284.54	186.731	294.538	344.923	4.11538	6645.35	6760	0.325444	1611.42	1	3222.85	1280.46	1.83884	8
4941.32	216.645	303.032	365.516	4.45161	7267.42	7380	0.314831	1724.19	1	3448.39	2247.16	2.78354	8
5020.65	235.613	344.065	417.161	5.03226	8064.81	8190	0.283694	1765.23	1	3530.45	3401.39	3.38994	8
5012.52	241.387	384.355	465.742	5.51613	8901.06	9000	0.258161	1790.55	1	3581.1	3581.1	3.27661	8
5016.58	245.129	428.774	506.806	5.96774	9652.9	9810	0.236845	1805.29	1	3610.58	3610.58	3.0693	8
5022.23	258.226	472.742	547.226	6.3871	10510.5	10620	0.218781	1813.9	1	3627.81	3627.81	2.86522	8
5039.42	254.968	500.71	582.355	6.83871	11287.4	11430	0.203277	1818.39	1	3636.77	3636.77	2.70187	8


==> experiments/clip_bozen_tmax.txt <==
score	runtime	a	b	tmax
79.8462	11.6154	1.61734e+06	1.5404e+06	1800
91.1538	12.2692	1.77091e+06	1.38695e+06	2420
105.577	15.1538	1.69407e+06	1.77059e+06	3040
230.846	936.077	1.69373e+06	1.84722e+06	3660
230.885	2957.46	1.9241e+06	1.84726e+06	4280
265.654	27303.4	1.61704e+06	1.8473e+06	4900
278.462	10945.1	1.9244e+06	1.69405e+06	5520
320.154	20098.1	1.77076e+06	1.61717e+06	6140
345.923	48324.7	1.61728e+06	1.46367e+06	6760
363	77765.3	1.74346e+06	1.42176e+06	7380
355.808	151811	1.84777e+06	1.84764e+06	9000


==> experiments/clip_sfrans_tmax.txt <==
score	runtime	a	b	t_max
355.577	4498.73	18967	21923.2	14400
463.269	16692	19762	20736	18000
476	50446.7	24545.7	18093.2	21600


==> experiments/grid_cut_ratio.txt <==
runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality
250000	412.28	569.6	6.8	7334.6	7380	0.530623	1347.87	1	9.22337e+18	39861.3	1
95290.8	412.28	561.56	6.8	7228.76	7380	0.490406	1465	1.125	9.22337e+18	12464.1	1.125
16493.6	412.28	548.64	6.56	7255.84	7380	0.490406	1465	1.25	9.22337e+18	3356.6	1.25
4638.44	412.28	528.2	6.32	7252.84	7380	0.490406	1465	1.375	9.22337e+18	1006.84	1.375
2570.92	412.28	509.08	6.12	7262.68	7380	0.490406	1465	1.5	9.22337e+18	394.84	1.5
2084.24	412.28	495.64	5.92	7225.84	7380	0.490406	1465	1.625	9.22337e+18	173.96	1.625
1785.96	412.28	482.08	5.8	7235.4	7380	0.490406	1465	1.75	9.22337e+18	71.08	1.75
1628.84	412.28	475.08	5.72	7228.32	7380	0.490406	1465	1.875	9.22337e+18	25.36	1.875
1592.24	412.28	471.76	5.72	7230.32	7380	0.490406	1465	2	9.22337e+18	7.56	2
1575.32	412.28	468.04	5.64	7234.8	7380	0.490406	1465	2.125	9.22337e+18	0.96	2.125
1513.6	412.28	468.04	5.64	7234.8	7380	0.490406	1465	2.25	9.22337e+18	0.56	2.25
1579.72	412.28	468.04	5.64	7234.8	7380	0.490406	1465	2.375	9.22337e+18	0.36	2.375
1534.6	412.28	468.04	5.64	7234.8	7380	0.490406	1465	2.5	9.22337e+18	0.12	2.5
1507.96	412.28	468.04	5.64	7234.8	7380	0.490406	1465	2.625	2930	0.04	1
1568.68	412.28	468.04	5.64	7234.8	7380	0.490406	1465	2.75	2930	0	1
1616.36	412.28	468.04	5.64	7234.8	7380	0.490406	1465	2.875	2930	0	1
1623.96	412.28	468.04	5.64	7234.8	7380	0.490406	1465	3	2930	0	1
1625.28	412.28	468.04	5.64	7234.8	7380	0.490406	1465	3.125	2930	0	1


==> experiments/grid_exact_results.txt <==
nodes_before	nodes_after	killing_nodes	making_distance_matrix	optimal_algorithm	total	score	st_dist	t_max
2.24	2.24	0.04	0	1	95.12	10.84	652.8	900
7.64	7.64	4.48	1.76	1.04	103.48	101.6	1092	1710
18.76	18.76	37.32	11.08	1.4	151.84	146.64	1696.8	2520
38.2	38.2	133.08	34.8	3.16	290.4	206.04	2304	3330
116.8	116.8	488.52	114.92	27.44	746.24	336.64	2445.6	4140
180.04	180.04	758.52	182.04	617.4	1674.4	372.2	2997.6	4950
279.72	279.72	1650.32	423.64	9386.24	11588.1	453	3566.4	5760
476.75	476.75	2380.44	583.625	106424	109525	572.812	3255	6570


==> experiments/grid_greedy_expansion.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality	greedy_cut
98825.6	1000	412.28	539.36	6.16	7236.48	7380	0.490406	1465	1.2	9.22337e+18	56001.7	1.2	0
98615.9	1000	412.28	539.36	6.16	7236.48	7380	0.490406	1465	1.2	9.22337e+18	56001.7	1.2	0.2
97684.8	1000	412.28	539.32	6.2	7237.64	7380	0.490406	1465	1.2	9.22337e+18	49308	1.2	0.4
68110.5	1000	412.28	546.56	6.48	7260.68	7380	0.490406	1465	1.2	9.22337e+18	22999	1.2	0.6
32962.7	1000	412.28	553.48	6.68	7236.44	7380	0.490406	1465	1.2	9.22337e+18	5448	1.2	0.8
22783.6	1000	412.28	562.48	6.8	7284.72	7380	0.490406	1465	1.2	9.22337e+18	4452.44	1.2	1


==> experiments/grid_queue_length.txt <==
runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality	queue_length
#31229.4	412.28	553.48	6.68	7236.44	7380	0.490406	1465	1.2	9.22337e+18	5448	1.2	0
5217.24	412.28	549.04	6.68	7242.84	7380	0.490406	1465	1.2	145.96	131.16	1.2	.10
7257.52	412.28	551.52	6.68	7236.08	7380	0.490406	1465	1.2	292.6	259	1.2	.20
8981.08	412.28	551.52	6.68	7236.08	7380	0.490406	1465	1.2	438.96	386.56	1.2	.30
10542.5	412.28	551.88	6.68	7229.96	7380	0.490406	1465	1.2	585.6	514.4	1.2	.40
11800.1	412.28	552.64	6.68	7231.88	7380	0.490406	1465	1.2	732.24	638.52	1.2	.50
12994.8	412.28	552.64	6.68	7231.88	7380	0.490406	1465	1.2	878.6	753.92	1.2	.60
13890.7	412.28	552.64	6.68	7231.88	7380	0.490406	1465	1.2	1025.08	865.32	1.2	.70
14789.2	412.28	552.64	6.68	7231.88	7380	0.490406	1465	1.2	1171.6	974.48	1.2	.80
15735.3	412.28	552.64	6.68	7231.88	7380	0.490406	1465	1.2	1318.08	1082.32	1.2	.90
16380.1	412.28	552.64	6.68	7231.88	7380	0.490406	1465	1.2	1465	1190.48	1.2	1.00
17017.9	412.28	552.88	6.68	7234.64	7380	0.490406	1465	1.2	1610.96	1297.92	1.2	1.10
17705.7	412.28	552.88	6.68	7234.64	7380	0.490406	1465	1.2	1757.6	1405.92	1.2	1.20
18386	412.28	552.88	6.68	7234.64	7380	0.490406	1465	1.2	1903.96	1510.16	1.2	1.30
19000.6	412.28	552.88	6.68	7234.64	7380	0.490406	1465	1.2	2050.6	1610.56	1.2	1.40
19511.7	412.28	552.88	6.68	7234.64	7380	0.490406	1465	1.2	2197.24	1709.2	1.2	1.50
20072.2	412.28	553.48	6.68	7236.44	7380	0.490406	1465	1.2	2343.6	1807.68	1.2	1.60
20551.4	412.28	553.48	6.68	7236.44	7380	0.490406	1465	1.2	2490.08	1906.16	1.2	1.70
21049.1	412.28	553.48	6.68	7236.44	7380	0.490406	1465	1.2	2636.6	2000.72	1.2	1.80
21421.1	412.28	553.48	6.68	7236.44	7380	0.490406	1465	1.2	2783.08	2089.92	1.2	1.90
21804.1	412.28	553.48	6.68	7236.44	7380	0.490406	1465	1.2	2930	2174.52	1.2	2.00


==> experiments/grid_queue_length_new.txt <==
runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality	queue_length
2031.96	412.28	552.04	6.6	7233.48	7380	0.490406	1465	1.125	10	9.6	1.125	.005
2042.96	412.28	551.2	6.64	7227.84	7380	0.490406	1465	1.125	10.24	9.84	1.125	.006
2099.88	412.28	550.6	6.64	7230.36	7380	0.490406	1465	1.125	10.6	10.2	1.125	.007
2119.84	412.28	553.8	6.68	7253.12	7380	0.490406	1465	1.125	11.8	11.4	1.125	.008
2213.56	412.28	551.68	6.68	7243.24	7380	0.490406	1465	1.125	12.96	12.52	1.125	.009
2529.67	435	579.5	7	7301	7380	0.46206	1491.17	1.125	14.6667	14.6667	1.125	.010
3071.33	435	580.833	7	7284.83	7380	0.46206	1491.17	1.125	29.1667	29.1667	1.125	.020
3872.83	435	579.167	7	7284.5	7380	0.46206	1491.17	1.125	43.8333	43.8333	1.125	.030
4674.17	435	579.667	7	7283.67	7380	0.46206	1491.17	1.125	59.1667	59.1667	1.125	.040
5084.83	435	579.667	7	7283.67	7380	0.46206	1491.17	1.125	74	74	1.125	.050
5899.83	435	577	7	7287.83	7380	0.46206	1491.17	1.125	88.6667	88.6667	1.125	.060
6607.67	435	577	7	7287.83	7380	0.46206	1491.17	1.125	103.833	103.833	1.125	.070
7078.83	435	578	7	7270	7380	0.46206	1491.17	1.125	118.833	118.833	1.125	.080
7691.5	435	578	7	7270	7380	0.46206	1491.17	1.125	133.5	133.5	1.125	.090
8185	435	578	7	7270	7380	0.46206	1491.17	1.125	148.667	148.667	1.125	.100
8678	435	578	7	7270	7380	0.46206	1491.17	1.125	163.5	163.5	1.125	.110
9125.17	435	578	7	7270	7380	0.46206	1491.17	1.125	178.333	178.333	1.125	.120
9270.83	435	579.5	7	7255.83	7380	0.46206	1491.17	1.125	193.5	193.5	1.125	.130
9816.33	435	579.5	7	7255.83	7380	0.46206	1491.17	1.125	208.333	208.333	1.125	.140
10262.2	435	582	7	7268.33	7380	0.46206	1491.17	1.125	222.833	222.833	1.125	.150
10725	435	580.333	7	7256	7380	0.46206	1491.17	1.125	238	238	1.125	.160
10858	435	581.5	7	7276	7380	0.46206	1491.17	1.125	253	253	1.125	.170
11229.5	435	581.5	7	7276	7380	0.46206	1491.17	1.125	267.667	267.667	1.125	.180
11625.8	435	581.5	7	7276	7380	0.46206	1491.17	1.125	282.667	282.667	1.125	.190
12051.7	435	581.5	7	7276	7380	0.46206	1491.17	1.125	297.833	297.833	1.125	.200
12497.2	435	581.5	7	7276	7380	0.46206	1491.17	1.125	312.5	312.5	1.125	.210
12830.2	435	581.5	7	7276	7380	0.46206	1491.17	1.125	327.5	327.5	1.125	.220
13292.7	435	581.5	7	7276	7380	0.46206	1491.17	1.125	342.5	342.5	1.125	.230
13636.8	435	581.5	7	7276	7380	0.46206	1491.17	1.125	357.333	357.333	1.125	.240
14056.3	435	581.5	7	7276	7380	0.46206	1491.17	1.125	372.333	372.333	1.125	.250
14409.7	435	581.5	7	7276	7380	0.46206	1491.17	1.125	387.333	387.333	1.125	.260
14668.2	435	581.5	7	7276	7380	0.46206	1491.17	1.125	402	402	1.125	.270
15002.3	435	581.5	7	7276	7380	0.46206	1491.17	1.125	417.167	417.167	1.125	.280
15454.8	435	581.5	7	7276	7380	0.46206	1491.17	1.125	431.833	431.833	1.125	.290
15951	435	581.5	7	7276	7380	0.46206	1491.17	1.125	446.667	446.667	1.125	.300
15750	435	582	7	7268.33	7380	0.46206	1491.17	1.125	461.667	461.667	1.125	.310
15979.3	435	582	7	7268.33	7380	0.46206	1491.17	1.125	476.667	476.667	1.125	.320
16306	435	582	7	7268.33	7380	0.46206	1491.17	1.125	491.5	491.5	1.125	.330
16608.2	435	582	7	7268.33	7380	0.46206	1491.17	1.125	506.5	506.5	1.125	.340
16921.3	435	582	7	7268.33	7380	0.46206	1491.17	1.125	521.333	521.333	1.125	.350
17232	435	582	7	7268.33	7380	0.46206	1491.17	1.125	536.333	536.333	1.125	.360
17708	435	582	7	7268.33	7380	0.46206	1491.17	1.125	551.333	551.333	1.125	.370
17979.8	435	582	7	7268.33	7380	0.46206	1491.17	1.125	566.167	566.167	1.125	.380
18392.3	435	582	7	7268.33	7380	0.46206	1491.17	1.125	581	581	1.125	.390
18546.3	435	582	7	7268.33	7380	0.46206	1491.17	1.125	596.167	596.167	1.125	.400
19076.5	435	582	7	7268.33	7380	0.46206	1491.17	1.125	611	611	1.125	.410
19083.2	435	582	7	7268.33	7380	0.46206	1491.17	1.125	625.833	625.833	1.125	.420
19528.5	435	582	7	7268.33	7380	0.46206	1491.17	1.125	640.667	640.667	1.125	.430
19681.7	435	582	7	7268.33	7380	0.46206	1491.17	1.125	655.667	655.667	1.125	.440
19974.7	435	582	7	7268.33	7380	0.46206	1491.17	1.125	670.333	670.333	1.125	.450
20341.2	435	582	7	7268.33	7380	0.46206	1491.17	1.125	685.5	685.5	1.125	.460
20607	435	582	7	7268.33	7380	0.46206	1491.17	1.125	700.333	700.333	1.125	.470
21065.8	435	582	7	7268.33	7380	0.46206	1491.17	1.125	715.167	715.167	1.125	.480
21177	435	582	7	7268.33	7380	0.46206	1491.17	1.125	730.333	730.333	1.125	.490
21341.7	435	582	7	7268.33	7380	0.46206	1491.17	1.125	745.167	745.167	1.125	.500
21681.3	435	582	7	7268.33	7380	0.46206	1491.17	1.125	759.833	759.833	1.125	.510
21858	435	582	7	7268.33	7380	0.46206	1491.17	1.125	775.167	775.167	1.125	.520
22228.2	435	582	7	7268.33	7380	0.46206	1491.17	1.125	789.833	789.833	1.125	.530
22486.5	435	582	7	7268.33	7380	0.46206	1491.17	1.125	804.667	804.667	1.125	.540
22811.2	435	582	7	7268.33	7380	0.46206	1491.17	1.125	819.833	819.833	1.125	.550
22983	435	582	7	7268.33	7380	0.46206	1491.17	1.125	834.667	834.667	1.125	.560
23173.7	435	582	7	7268.33	7380	0.46206	1491.17	1.125	849.5	849.5	1.125	.570
23536	435	582	7	7268.33	7380	0.46206	1491.17	1.125	864.333	864.333	1.125	.580
23729	435	582	7	7268.33	7380	0.46206	1491.17	1.125	879.167	879.167	1.125	.590
23989.8	435	582	7	7268.33	7380	0.46206	1491.17	1.125	894.167	894.167	1.125	.600
24125.5	435	582	7	7268.33	7380	0.46206	1491.17	1.125	909.167	909.167	1.125	.610
24399	435	582	7	7268.33	7380	0.46206	1491.17	1.125	924	924	1.125	.620
24715.5	435	582	7	7268.33	7380	0.46206	1491.17	1.125	938.833	938.833	1.125	.630
24963.8	435	582	7	7268.33	7380	0.46206	1491.17	1.125	954	954	1.125	.640
25234.7	435	582	7	7268.33	7380	0.46206	1491.17	1.125	968.833	968.833	1.125	.650
25362	435	582	7	7268.33	7380	0.46206	1491.17	1.125	983.667	983.667	1.125	.660
25617.3	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	998.667	998.667	1.125	.670
25757	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1013.67	1013.67	1.125	.680
25998	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1028.5	1028.5	1.125	.690
26237.3	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1043.5	1043.5	1.125	.700
26461.8	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1058.33	1058.33	1.125	.710
26736.5	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1073.17	1073.17	1.125	.720
27025.8	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1088.17	1088.17	1.125	.730
27231.5	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1102.83	1102.83	1.125	.740
27505.2	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1117.83	1117.83	1.125	.750
27919.7	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1133	1133	1.125	.760
28855	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1147.67	1147.67	1.125	.770
28413.5	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1162.67	1162.67	1.125	.780
28446.8	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1177.67	1177.67	1.125	.790
28657.7	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1192.5	1192.5	1.125	.800
28949.3	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1207.5	1207.5	1.125	.810
29236.8	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1222.5	1222.5	1.125	.820
29636.2	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1237.17	1237.17	1.125	.830
29732	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1252.33	1252.33	1.125	.840
30030.5	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1267.33	1267.33	1.125	.850
29969.5	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1281.83	1281.83	1.125	.860
30215.7	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1296.67	1296.67	1.125	.870
30501.5	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1312	1312	1.125	.880
30835.8	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1326.67	1326.67	1.125	.890
30819.7	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1341.5	1341.5	1.125	.900
31154.7	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1356.67	1356.67	1.125	.910
31349.7	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1371.5	1371.5	1.125	.920
31531.7	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1386.33	1386.33	1.125	.930
31638.7	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1401.5	1401.5	1.125	.940
32114	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1416.17	1416.17	1.125	.950
32224.8	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1431.17	1431.17	1.125	.960
32381.7	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1446.33	1446.33	1.125	.970
32680.5	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1461	1461	1.125	.980
33427.3	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1475.83	1475.83	1.125	.990
33649	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1491.17	1491.17	1.125	1.000
33764.7	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1505.5	1505.5	1.125	1.010
33863.2	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1520.33	1520.33	1.125	1.020
34245.2	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1535	1535	1.125	1.030
34444	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1550.33	1550.33	1.125	1.040
34593.2	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1565.17	1565.17	1.125	1.050
34737	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1579.83	1579.83	1.125	1.060
35031.8	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1595	1595	1.125	1.070
35399.8	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1610	1610	1.125	1.080
35234.2	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1624.67	1624.67	1.125	1.090
35493.5	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1639.83	1639.83	1.125	1.100
35919.3	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1654.67	1654.67	1.125	1.110
36098.3	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1669.5	1669.5	1.125	1.120
36285.2	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1684.67	1684.67	1.125	1.130
36505	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1699.5	1699.5	1.125	1.140
36800.5	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1714	1714	1.125	1.150
36933	435	582.5	7	7268.17	7380	0.46206	1491.17	1.125	1729.17	1729.17	1.125	1.160
25994	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1617.4	1617.4	1.125	1.170
25979.8	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1631	1631	1.125	1.180
26144	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1644.8	1644.8	1.125	1.190
26230	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1659	1659	1.125	1.200
26557	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1672.6	1672.6	1.125	1.210
26629.2	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1686.4	1686.4	1.125	1.220
26622.2	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1700.4	1700.4	1.125	1.230
26854.8	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1714.2	1714.2	1.125	1.240
27088	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1728	1728	1.125	1.250
27403.6	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1742	1742	1.125	1.260
27264.6	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1755.6	1755.6	1.125	1.270
27297.8	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1769.6	1769.6	1.125	1.280
27389	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1783.2	1783.2	1.125	1.290
27410.2	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1797	1797	1.125	1.300
27549	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1810.8	1810.8	1.125	1.310
27652	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1824.8	1824.8	1.125	1.320
27856.2	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1838.6	1838.6	1.125	1.330
28212.6	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1852.4	1852.4	1.125	1.340
28387	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1866.2	1864.8	1.125	1.350
28342.2	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1880.2	1875.6	1.125	1.360
28262	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1894	1886.4	1.125	1.370
28504.2	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1907.8	1897.2	1.125	1.380
28464.4	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1921.6	1907.8	1.125	1.390
28608	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1935.6	1918.8	1.125	1.400
28691.2	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1949.4	1929.6	1.125	1.410
28708	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1963.2	1940.2	1.125	1.420
29293.2	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1976.8	1950.8	1.125	1.430
29481.6	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	1990.8	1961.8	1.125	1.440
29575.8	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2004.4	1972.4	1.125	1.450
29548.2	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2018.4	1983.2	1.125	1.460
29590.4	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2032.2	1994	1.125	1.470
29639	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2046	2004.8	1.125	1.480
29829.4	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2060	2015.6	1.125	1.490
29781.8	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2073.8	2026.4	1.125	1.500
29929	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2087.4	2037	1.125	1.510
30093	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2101.6	2048	1.125	1.520
30171.8	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2115.2	2058.6	1.125	1.530
30057	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2129	2069.4	1.125	1.540
30332.8	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2143	2080.2	1.125	1.550
30323.4	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2156.8	2091	1.125	1.560
30305.2	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2170.6	2101.8	1.125	1.570
30419.4	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2184.2	2112.4	1.125	1.580
30543.8	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2198	2123	1.125	1.590
30439.6	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2212	2134	1.125	1.600
30553.8	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2225.8	2144.8	1.125	1.610
30567.4	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2239.6	2155.4	1.125	1.620
30824.8	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2253.4	2166.2	1.125	1.630
30877.6	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2267.2	2177	1.125	1.640
31001.2	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2281.2	2187.8	1.125	1.650
31073.4	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2295	2198.6	1.125	1.660
30996	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2308.8	2209.4	1.125	1.670
31335.8	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2322.8	2220.2	1.125	1.680
31125	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2336.6	2231	1.125	1.690
31382.6	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2350.4	2241.8	1.125	1.700
31429	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2364.2	2252.4	1.125	1.710
31502.2	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2378	2263.2	1.125	1.720
31388.2	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2391.8	2274	1.125	1.730
31510.6	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2405.4	2284.6	1.125	1.740
31705	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2419.4	2295.4	1.125	1.750
31617.6	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2433.4	2306.4	1.125	1.760
31748.4	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2447	2317	1.125	1.770
31879.8	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2461	2327.8	1.125	1.780
32129.2	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2474.8	2338.6	1.125	1.790
32030.2	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2488.6	2349.4	1.125	1.800
32043.8	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2502.6	2360.2	1.125	1.810
32073.2	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2516.4	2371	1.125	1.820
32342.4	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2530	2381.6	1.125	1.830
32360.4	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2544.2	2392.6	1.125	1.840
32338.8	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2558	2403.4	1.125	1.850
32414	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2571.4	2413.8	1.125	1.860
32493.2	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2585.2	2424.6	1.125	1.870
32525.4	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2599.4	2435.6	1.125	1.880
32599.6	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2613	2446.2	1.125	1.890
32812.6	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2626.8	2457	1.125	1.900
32970.6	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2640.8	2467.8	1.125	1.910
33011.2	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2654.6	2478.6	1.125	1.920
33056.4	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2668.4	2489.4	1.125	1.930
32815.6	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2682.4	2500.2	1.125	1.940
32997.8	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2696	2510.8	1.125	1.950
33243	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2710	2521.8	1.125	1.960
33521	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2724	2532.6	1.125	1.970
33310.2	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2737.6	2543.2	1.125	1.980
33581	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2751.4	2554	1.125	1.990
33389.2	434.2	575.2	7	7267	7380	0.492683	1382.8	1.125	2765.6	2565	1.125	2.000


==> experiments/grid_queue_length_new2.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality	queue_length
2031.96	1000	412.28	552.04	6.6	7233.48	7380	0.490406	1465	1.125	10	9.6	1.125	.005
2042.96	1000	412.28	551.2	6.64	7227.84	7380	0.490406	1465	1.125	10.24	9.84	1.125	.006
2099.88	1000	412.28	550.6	6.64	7230.36	7380	0.490406	1465	1.125	10.6	10.2	1.125	.007
2119.84	1000	412.28	553.8	6.68	7253.12	7380	0.490406	1465	1.125	11.8	11.4	1.125	.008
2213.56	1000	412.28	551.68	6.68	7243.24	7380	0.490406	1465	1.125	12.96	12.52	1.125	.009
2615.8 	1000 412.28	553.24	6.68	7258.96	7380	0.490406	1465	1.125	14.32	13.84	1.125	.010
3340.44	1000	412.28	556.44	6.64	7251.84	7380	0.490406	1465	1.125	28.8	27.84	1.125	.020
4047.2 	1000 412.28	555.56	6.72	7241.76	7380	0.490406	1465	1.125	43.32	41.84	1.125	.030
4486.28	1000	412.28	557.48	6.68	7231.8	7380	0.490406	1465	1.125	58.08	56.12	1.125	.040
5086.64	1000	412.28	557.36	6.68	7230.64	7380	0.490406	1465	1.125	72.72	70.24	1.125	.050
5736.16	1000	412.28	556.68	6.68	7222.72	7380	0.490406	1465	1.125	87.32	84.36	1.125	.060
6394.28	1000	412.28	556.4	6.68	7213.4	7380	0.490406	1465	1.125	101.96	98.52	1.125	.070
6735.96	1000	412.28	556.84	6.68	7215.28	7380	0.490406	1465	1.125	116.72	112.76	1.125	.080
7193.08	1000	412.28	558.2	6.72	7226.44	7380	0.490406	1465	1.125	131.36	126.92	1.125	.090
7599.6 	1000 412.28	556.68	6.68	7221.72	7380	0.490406	1465	1.125	145.96	141	1.125	.100
8349.08	1000	412.28	557.84	6.72	7223.44	7380	0.490406	1465	1.125	160.72	155.28	1.125	.110
8867.12	1000	412.28	557.84	6.72	7223.44	7380	0.490406	1465	1.125	175.24	169.32	1.125	.120
8841.76	1000	412.28	558.4	6.72	7226.2	7380	0.490406	1465	1.125	190	183.56	1.125	.130
9230.96	1000	412.28	557.12	6.68	7224.24	7380	0.490406	1465	1.125	204.6	197.68	1.125	.140
9879   	1000 412.28	557.72	6.68	7227.24	7380	0.490406	1465	1.125	219.16	211.72	1.125	.150
10016.7	1000	412.28	557.4	6.72	7219.88	7380	0.490406	1465	1.125	233.84	225.92	1.125	.160
10241.8	1000	412.28	558.24	6.72	7226.08	7380	0.490406	1465	1.125	248.6	240.2	1.125	.170
10797.6	1000	412.28	558.24	6.72	7226.08	7380	0.490406	1465	1.125	263.2	254.28	1.125	.180
10939.3	1000	412.28	559.72	6.76	7214.68	7380	0.490406	1465	1.125	277.84	268.44	1.125	.190
11492.4	1000	412.28	559.72	6.76	7214.68	7380	0.490406	1465	1.125	292.6	282.68	1.125	.200
11854.2	1000	412.28	559.72	6.76	7214.68	7380	0.490406	1465	1.125	307.08	296.68	1.125	.210
12232.6	1000	412.28	559.72	6.76	7214.68	7380	0.490406	1465	1.125	321.84	310.96	1.125	.220
12492.8	1000	412.28	559.72	6.76	7214.68	7380	0.490406	1465	1.125	336.4	325	1.125	.230
12756.6	1000	412.28	559.72	6.76	7214.68	7380	0.490406	1465	1.125	351.04	339.16	1.125	.240
13258.2	1000	412.28	560.08	6.76	7223.72	7380	0.490406	1465	1.125	365.92	353.52	1.125	.250
13617  	1000 412.28	560.08	6.76	7223.72	7380	0.490406	1465	1.125	380.4	367.52	1.125	.260
13979  	1000 412.28	560.04	6.76	7230.24	7380	0.490406	1465	1.125	395.04	381.68	1.125	.270
14169.2	1000	412.28	560.04	6.76	7230.24	7380	0.490406	1465	1.125	409.76	395.88	1.125	.280
14410.3	1000	412.28	561.36	6.8	7225.68	7380	0.490406	1465	1.125	424.36	410	1.125	.290
14628.5	1000	412.28	561.36	6.8	7225.68	7380	0.490406	1465	1.125	438.96	424.08	1.125	.30
17283.3	1000	412.28	561.46	6.8	7219.52	7380	0.490406	1465	1.125	585.6	565.76	1.125	.40
19635.8	1000	412.28	560.6	6.76	7215.12	7380	0.490406	1465	1.125	732.24	707.44	1.125	.50
21953.4	1000	412.28	560.6	6.76	7215.12	7380	0.490406	1465	1.125	878.6	847.72	1.125	.60
23776.1	1000	412.28	560.64	6.76	7220.32	7380	0.490406	1465	1.125	1025.08	985.36	1.125	.70
25518.6	1000	412.28	560.96	6.8	7220.4	7380	0.490406	1465	1.125	1171.6	1123.08	1.125	.80
27355.1	1000	412.28	560.96	6.8	7220.4	7380	0.490406	1465	1.125	1318.08	1259.72	1.125	.90
29309.6	1000	412.28	560.96	6.8	7220.4	7380	0.490406	1465	1.125	1465	1384.64	1.125	1.00
30465.7	1000	412.28	561.2	6.8	7223.16	7380	0.490406	1465	1.125	1610.96	1507.96	1.125	1.10
32107.5	1000	412.28	561.2	6.8	7223.16	7380	0.490406	1465	1.125	1757.6	1631.88	1.125	1.20
33702  	1000 412.28	561.2	6.8	7223.16	7380	0.490406	1465	1.125	1903.96	1755.56	1.125	1.30
35394.4	1000	412.28	561.2	6.8	7223.16	7380	0.490406	1465	1.125	2050.6	1876.12	1.125	1.40
36351.6	1000	412.28	561.2	6.8	7223.16	7380	0.490406	1465	1.125	2197.24	1993.88	1.125	1.50
37525.7	1000	412.28	561.2	6.8	7223.16	7380	0.490406	1465	1.125	2343.6	2111.48	1.125	1.60
38741.6	1000	412.28	561.2	6.8	7223.16	7380	0.490406	1465	1.125	2490.08	2228.28	1.125	1.70
40325  	1000 412.28	561.2	6.8	7223.16	7380	0.490406	1465	1.125	2636.6	2339.84	1.125	1.80
41755.7	1000	412.28	561.2	6.8	7223.16	7380	0.490406	1465	1.125	2783.08	2446.4	1.125	1.90
42605.1	1000	412.28	561.2	6.8	7223.16	7380	0.490406	1465	1.125	2930	2553.28	1.125	2.00


==> experiments/grid_queue_length_small.txt <==
runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality	queue_length
2082.4	412.28	542.28	6.44	7226.84	7380	0.490406	1465	1.2	10	9.24	1.2	.005
2101.96	412.28	542.48	6.44	7212.76	7380	0.490406	1465	1.2	10.24	9.44	1.2	.006
2110.56	412.28	542.8	6.48	7218.56	7380	0.490406	1465	1.2	10.6	9.72	1.2	.007
2068.68	412.28	544.32	6.52	7259.56	7380	0.490406	1465	1.2	11.8	10.84	1.2	.008
2126.6	412.28	545.6	6.56	7264.84	7380	0.490406	1465	1.2	12.96	11.88	1.2	.009
2324.84	412.28	545.8	6.6	7255.64	7380	0.490406	1465	1.2	14.32	13.12	1.2	.01
2801.68	412.28	547.92	6.64	7247.12	7380	0.490406	1465	1.2	28.8	26.36	1.2	.02
3341.92	412.28	547.12	6.68	7226.96	7380	0.490406	1465	1.2	43.32	39.6	1.2	.03
3740.84	412.28	547.72	6.64	7229.08	7380	0.490406	1465	1.2	58.08	53.08	1.2	.04
3913.6	412.28	547.72	6.64	7229.08	7380	0.490406	1465	1.2	72.72	66.44	1.2	.05
4485.84	412.28	549.6	6.68	7233.52	7380	0.490406	1465	1.2	87.32	79.8	1.2	.06
4804	412.28	549.72	6.68	7249.24	7380	0.490406	1465	1.2	101.96	92.84	1.2	.07
5152.4	412.28	549.2	6.68	7250.08	7380	0.490406	1465	1.2	116.72	105.68	1.2	.08
5457	412.28	549.2	6.68	7250.08	7380	0.490406	1465	1.2	131.36	118.48	1.2	.09
5241.36	412.28	549.04	6.68	7242.84	7380	0.490406	1465	1.2	145.96	131.16	1.2	.10
5539.88	412.28	549.04	6.68	7242.84	7380	0.490406	1465	1.2	160.72	144.04	1.2	.11
5788.84	412.28	549.04	6.68	7242.84	7380	0.490406	1465	1.2	175.24	156.72	1.2	.12
5994.84	412.28	550.12	6.68	7243.76	7380	0.490406	1465	1.2	190	169.56	1.2	.13
6212.48	412.28	550.12	6.68	7243.76	7380	0.490406	1465	1.2	204.6	182.32	1.2	.14
6465.56	412.28	550.12	6.68	7243.76	7380	0.490406	1465	1.2	219.16	194.96	1.2	.15
6669.2	412.28	550.32	6.68	7243.8	7380	0.490406	1465	1.2	233.84	207.8	1.2	.16
6791.08	412.28	550.6	6.68	7248.6	7380	0.490406	1465	1.2	248.6	220.68	1.2	.17
7010.44	412.28	550.6	6.68	7248.6	7380	0.490406	1465	1.2	263.2	233.36	1.2	.18
7150.8	412.28	551.52	6.68	7236.08	7380	0.490406	1465	1.2	277.84	246.16	1.2	.19
7281.04	412.28	551.52	6.68	7236.08	7380	0.490406	1465	1.2	292.6	259	1.2	.20
7464.36	412.28	551.52	6.68	7236.08	7380	0.490406	1465	1.2	307.08	271.64	1.2	.21
7654.72	412.28	551.52	6.68	7236.08	7380	0.490406	1465	1.2	321.84	284.52	1.2	.22
7808.08	412.28	551.52	6.68	7236.08	7380	0.490406	1465	1.2	336.4	297.16	1.2	.23
7977.92	412.28	551.52	6.68	7236.08	7380	0.490406	1465	1.2	351.04	309.96	1.2	.24
8229.36	412.28	551.52	6.68	7236.08	7380	0.490406	1465	1.2	365.92	322.92	1.2	.25
8437.12	412.28	551.52	6.68	7236.08	7380	0.490406	1465	1.2	380.4	335.52	1.2	.26
8628.52	412.28	551.52	6.68	7236.08	7380	0.490406	1465	1.2	395.04	348.32	1.2	.27
8727.56	412.28	551.52	6.68	7236.08	7380	0.490406	1465	1.2	409.76	361.16	1.2	.28
8928.08	412.28	551.52	6.68	7236.08	7380	0.490406	1465	1.2	424.36	373.88	1.2	.29
8981.08	412.28	551.52	6.68	7236.08	7380	0.490406	1465	1.2	438.96	386.56	1.2	.30
10542.5	412.28	551.88	6.68	7229.96	7380	0.490406	1465	1.2	585.6	514.4	1.2	.40
11800.1	412.28	552.64	6.68	7231.88	7380	0.490406	1465	1.2	732.24	638.52	1.2	.50
12994.8	412.28	552.64	6.68	7231.88	7380	0.490406	1465	1.2	878.6	753.92	1.2	.60
13890.7	412.28	552.64	6.68	7231.88	7380	0.490406	1465	1.2	1025.08	865.32	1.2	.70
14789.2	412.28	552.64	6.68	7231.88	7380	0.490406	1465	1.2	1171.6	974.48	1.2	.80
15735.3	412.28	552.64	6.68	7231.88	7380	0.490406	1465	1.2	1318.08	1082.32	1.2	.90
16380.1	412.28	552.64	6.68	7231.88	7380	0.490406	1465	1.2	1465	1190.48	1.2	1.00
17017.9	412.28	552.88	6.68	7234.64	7380	0.490406	1465	1.2	1610.96	1297.92	1.2	1.10
17705.7	412.28	552.88	6.68	7234.64	7380	0.490406	1465	1.2	1757.6	1405.92	1.2	1.20
18386	412.28	552.88	6.68	7234.64	7380	0.490406	1465	1.2	1903.96	1510.16	1.2	1.30
19000.6	412.28	552.88	6.68	7234.64	7380	0.490406	1465	1.2	2050.6	1610.56	1.2	1.40
19511.7	412.28	552.88	6.68	7234.64	7380	0.490406	1465	1.2	2197.24	1709.2	1.2	1.50
20072.2	412.28	553.48	6.68	7236.44	7380	0.490406	1465	1.2	2343.6	1807.68	1.2	1.60
20551.4	412.28	553.48	6.68	7236.44	7380	0.490406	1465	1.2	2490.08	1906.16	1.2	1.70
21049.1	412.28	553.48	6.68	7236.44	7380	0.490406	1465	1.2	2636.6	2000.72	1.2	1.80
21421.1	412.28	553.48	6.68	7236.44	7380	0.490406	1465	1.2	2783.08	2089.92	1.2	1.90
21804.1	412.28	553.48	6.68	7236.44	7380	0.490406	1465	1.2	2930	2174.52	1.2	2.00


==> experiments/grid_results_cut.txt <==
t_max	runtime	greedy_score	score	sol_nr_pois	time_used	st_dist	nr_all_pois	quick_exit
900	0.04	10.84	10.84	0.16	124.08	0.725333	24.76	0.04
1710	2.28	92.72	101.6	1.2	1251.2	0.638596	85.24	0.64
2520	13.4	117.76	146.64	1.8	1926.96	0.673333	179	0.28
3330	51.48	164.4	206.04	2.44	2852.64	0.691892	291.28	0.28
4140	322.4	254.72	336.16	4	4087.08	0.590725	527.48	0.12
4950	1061.6	268.68	369.12	4.36	4301.6	0.605576	625.08	0.04
5760	4172.04	311.48	447.64	5.28	5469.96	0.619167	893.64	0.12
6570	8420.32	407.2	566.64	6.6	6212.84	0.497534	1090.64	0.04
7380	14999.8	433.04	595.92	6.84	7016.92	0.571057	1501.16	0.04


==> experiments/grid_results_full.txt <==
t_max	runtime	runtime_greedy	greedy_score	score	sol_nr_pois	time_used	st_dist	nr_all_pois	quick_exit
900	0.16	6.04	10.84	10.84	0.16	124.08	0.725333	24.76	0.04
1710	2.44	45.44	92.72	101.6	1.2	1251.2	0.638596	85.24	0.64
2520	13.4	147.8	117.76	146.64	1.8	1926.96	0.673333	179	0.28
3330	55.32	262.52	164.4	206.04	2.44	2852.64	0.691892	291.28	0.28
4140	653.08	506.04	254.72	336.6	4	4085.92	0.590725	527.48	0.12
4950	9285.44	1013.16	268.68	372.2	4.36	4316.16	0.605576	625.08	0.04
5760	58554.9	1188.2	311.48	453	5.24	5482.68	0.619167	893.64	0.12
6570	202362	1521.4	408.25	572.625	6.5	6088.81	0.495434	1054.94	0.0625


==> experiments/grid_runtime_limit.txt <==
runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality	runtime_limit
2798.76	412.28	516.08	6.08	7193.92	7380	0.490406	1465	1.2	9.22337e+18	3019.24	1.3592	3
3335.88	412.28	531.24	6.28	7270.6	7380	0.490406	1465	1.2	9.22337e+18	4079.96	1.35101	4
4042.28	412.28	536.72	6.4	7266.48	7380	0.490406	1465	1.2	9.22337e+18	4686.32	1.32547	5
4676.56	412.28	540.88	6.52	7262.04	7380	0.490406	1465	1.2	9.22337e+18	4910.92	1.30719	6
5283.4	412.28	542.36	6.6	7265.48	7380	0.490406	1465	1.2	9.22337e+18	5010	1.29889	7
6035.44	412.28	542.44	6.56	7261.56	7380	0.490406	1465	1.2	9.22337e+18	5049.4	1.29356	8
6656.96	412.28	542.88	6.56	7254.16	7380	0.490406	1465	1.2	9.22337e+18	5163.04	1.28736	9
7291.92	412.28	545.72	6.6	7246.52	7380	0.490406	1465	1.2	9.22337e+18	5227.88	1.27342	10
7998.6	412.28	548.2	6.6	7253.96	7380	0.490406	1465	1.2	9.22337e+18	5267.24	1.26261	11
8642.32	412.28	548.2	6.6	7253.96	7380	0.490406	1465	1.2	9.22337e+18	5261.96	1.25828	12
9184.28	412.28	549.04	6.6	7259.24	7380	0.490406	1465	1.2	9.22337e+18	5341.48	1.2536	13
9773.44	412.28	549.04	6.6	7259.24	7380	0.490406	1465	1.2	9.22337e+18	5358.48	1.25018	14
10249.2	412.28	549.64	6.6	7261.04	7380	0.490406	1465	1.2	9.22337e+18	5380.76	1.24594	15


==> experiments/grid_runtime_limit_new.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality	runtime_limit
2957.4 	1000 412.28	525.36	6.24	7184.96	7380	0.490406	1465	1	9.22337e+18	10359	1.30621	3
3811.32	1000	412.28	539.8	6.4	7257.52	7380	0.490406	1465	1	9.22337e+18	14787.2	1.30652	4
4731.4 	1000 412.28	542.16	6.4	7255.64	7380	0.490406	1465	1	9.22337e+18	18165.8	1.28785	5
5648.4 	1000 412.28	546.08	6.52	7256.24	7380	0.490406	1465	1	9.22337e+18	20528.4	1.27007	6
6567.04	1000	412.28	548	6.56	7239.96	7380	0.490406	1465	1	9.22337e+18	23083.3	1.25736	7
7496.08	1000	412.28	548.16	6.56	7239.4	7380	0.490406	1465	1	9.22337e+18	24890.5	1.24979	8
8409.36	1000	412.28	552.6	6.6	7236.36	7380	0.490406	1465	1	9.22337e+18	26853.6	1.2294	9
9328.28	1000	412.28	553.56	6.6	7230.52	7380	0.490406	1465	1	9.22337e+18	28410.1	1.22125	10
10249.7	1000	412.28	553.76	6.6	7230.56	7380	0.490406	1465	1	9.22337e+18	30002.4	1.21609	11
11184.8	1000	412.28	554.04	6.6	7235.36	7380	0.490406	1465	1	9.22337e+18	31409.8	1.21173	12
12103.2	1000	412.28	554.4	6.6	7235.8	7380	0.490406	1465	1	9.22337e+18	32829.1	1.20657	13
13012.2	1000	412.28	555.36	6.6	7246.64	7380	0.490406	1465	1	9.22337e+18	34084.4	1.19915	14
13930.2	1000	412.28	555.36	6.6	7246.64	7380	0.490406	1465	1	9.22337e+18	35278.1	1.19551	15


==> experiments/grid_runtime_unlimited.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality
1000.04	1000	8.6	8.6	0.12	96.24	900	0.765333	24.52	1.2	9.22337e+18	0	1.2
1002.6	1000	90.08	106.4	1.48	1377.28	1710	0.578246	91.36	1.2	9.22337e+18	0.48	1.2
1013.8	1000	108.6	122.44	1.6	1884.24	2520	0.672381	182.08	1.2	9.22337e+18	3.04	1.2
1052	1010	155.24	182.44	2.32	2848	3330	0.662342	302.84	1.2	9.22337e+18	21.72	1.2
1338.96	1010	215.12	261.2	3.24	4042.84	4140	0.646377	452.44	1.2	9.22337e+18	130.32	1.2
3106.04	1010	265.92	330.68	4.24	4888.44	4950	0.625454	684.52	1.2	9.22337e+18	573.88	1.2
11097.2	1020	283.8	383.4	4.68	5219.48	5760	0.604583	877.08	1.2	9.22337e+18	2105.96	1.2
28447.8	1030	353.92	503.4	6.04	6488	6570	0.547215	1228.32	1.2	9.22337e+18	5435.92	1.2
32794.2	1030	412.28	553.48	6.68	7236.44	7380	0.490406	1465	1.2	9.22337e+18	5448	1.2


==> experiments/sanfra_cut_ratio.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality
11591	366.24	146.68	171.92	2.32	6069.68	7380	0.538331	1591.28	1	9.22337e+18	550.6	1
10357.3	370.24	146.68	170.96	2.28	6072.52	7380	0.538331	1591.28	1.125	9.22337e+18	486.52	1
8835.92	367.8	146.68	169.76	2.24	6072.4	7380	0.538331	1591.28	1.25	9.22337e+18	405.6	1
7445.56	366.6	146.68	169.76	2.24	6072.4	7380	0.538331	1591.28	1.375	9.22337e+18	345.8	1
5919.52	365.12	146.68	167.2	2.2	6070	7380	0.538331	1591.28	1.5	9.22337e+18	274.68	1
5002.6	370.44	146.68	167.2	2.2	6070	7380	0.538331	1591.28	1.625	9.22337e+18	227.48	1
4254.84	365.88	146.68	167.2	2.2	6070	7380	0.538331	1591.28	1.75	9.22337e+18	190.84	1
3562.32	375.8	146.68	167.12	2.2	6063.88	7380	0.538331	1591.28	1.875	9.22337e+18	153.16	1
3043.32	369.56	146.68	166.96	2.2	6058.2	7380	0.538331	1591.28	2	9.22337e+18	128.64	1
2494.16	371.12	146.68	166.96	2.2	6058.2	7380	0.538331	1591.28	2.125	9.22337e+18	104.84	1
2000.04	366.28	146.68	166.96	2.2	6058.2	7380	0.538331	1591.28	2.25	9.22337e+18	91.92	1
1605.16	368.72	146.68	166.96	2.2	6058.2	7380	0.538331	1591.28	2.375	9.22337e+18	77.64	1
1393.96	374.84	146.68	166.96	2.2	6058.2	7380	0.538331	1591.28	2.5	9.22337e+18	58.52	1
949.12	357.2	146.68	166.96	2.2	6058.2	7380	0.538331	1591.28	2.625	3182.56	41.96	1
793.52	357.6	146.68	165.04	2.16	6013.56	7380	0.538331	1591.28	2.75	3182.56	28.56	1
750.24	359.16	146.68	164.36	2.16	6020.92	7380	0.538331	1591.28	2.875	3182.56	21.56	1
690.2	357.08	146.68	164.36	2.16	6020.92	7380	0.538331	1591.28	3	3182.56	19.12	1
582.76	357.92	146.68	164.24	2.16	6024.24	7380	0.538331	1591.28	3.125	3182.56	13.08	1


==> experiments/sanfra_cut_ratio_3h.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality
nan	866	288.56	346.28	4.6	10713.8	10800	0.367859	2481.6	1	4963.2	3894.6	1.49181
nan	854.56	288.56	345.04	4.6	10711.3	10800	0.367859	2481.6	1.125	4963.2	3844.08	1.48817
nan	855.08	288.56	345.04	4.6	10711.3	10800	0.367859	2481.6	1.25	4963.2	3768.84	1.48817
nan	855.4	288.56	345.04	4.6	10711.3	10800	0.367859	2481.6	1.375	4963.2	3665.56	1.48817
350000	850.56	288.56	345.04	4.6	10711.3	10800	0.367859	2481.6	1.5	4963.2	3612.12	1.48817
220000	853.96	288.56	344.76	4.6	10715.2	10800	0.367859	2481.6	1.625	4963.2	3522.12	1.46877
132276	856.68	288.56	344.76	4.6	10715.2	10800	0.367859	2481.6	1.75	4963.2	3378.52	1.41369
77059.7	873.92	288.56	343.28	4.6	10691.6	10800	0.367859	2481.6	1.875	4963.2	2484.88	1.32541
44813	861.88	288.56	341.24	4.6	10706.3	10800	0.367859	2481.6	2	4963.2	1601.96	1.15601
15140.5	893.2	288.56	337	4.48	10686.8	10800	0.367859	2481.6	2.125	4963.2	630.08	1
7547.76	878.76	288.56	333.8	4.44	10659.6	10800	0.367859	2481.6	2.25	4963.2	379.72	1
4557.72	869.04	288.56	331.44	4.44	10655.4	10800	0.367859	2481.6	2.375	4963.2	185.08	1
2684.52	863.32	288.56	331.4	4.44	10659.2	10800	0.367859	2481.6	2.5	4963.2	82.52	1
1657.44	856.92	288.56	330.2	4.4	10659.5	10800	0.367859	2481.6	2.625	4963.2	40.36	1
1340.68	854.84	288.56	329.48	4.4	10627.6	10800	0.367859	2481.6	2.75	4963.2	25.32	1
1216.16	857.84	288.56	329.48	4.4	10627.6	10800	0.367859	2481.6	2.875	4963.2	20.88	1
1175.68	857.2	288.56	329.04	4.4	10621	10800	0.367859	2481.6	3	4963.2	16.88	1
1098.36	854.68	288.56	329.04	4.4	10621	10800	0.367859	2481.6	3.125	4963.2	10.04	1


==> experiments/sanfra_runtime_limit.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality	runtime_limit
650.28	354.88	146.68	166.76	2.2	6053.04	7380	0.538331	1591.28	1	3182.56	311.04	2.00005	1
1143.08	358.28	146.68	169.4	2.24	6056.16	7380	0.538331	1591.28	1	3182.56	482.32	1.60366	2
1584.16	354.12	146.68	169.4	2.24	6056.16	7380	0.538331	1591.28	1	3182.56	506.08	1.4183	3
1957	354.96	146.68	169.48	2.24	6056.92	7380	0.538331	1591.28	1	3182.56	509.4	1.28643	4
2235.08	353.84	146.68	169.48	2.24	6056.92	7380	0.538331	1591.28	1	3182.56	509.4	1.23744	5
2470.32	354.56	146.68	169.56	2.24	6063.04	7380	0.538331	1591.28	1	3182.56	509.4	1.20828	6
2719.48	354.32	146.68	170.76	2.28	6063.16	7380	0.538331	1591.28	1	3182.56	509.4	1.1846	7
2888.04	359.2	146.68	171.64	2.32	6059.56	7380	0.538331	1591.28	1	3182.56	509.4	1.17115	8
3045.24	354.36	146.68	171.64	2.32	6059.56	7380	0.538331	1591.28	1	3182.56	509.4	1.16389	9
3217.04	357.28	146.68	171.64	2.32	6059.56	7380	0.538331	1591.28	1	3182.56	509.4	1.15382	10
3373.8	354.2	146.68	171.64	2.32	6059.56	7380	0.538331	1591.28	1	3182.56	509.4	1.14897	11
3524.24	354.36	146.68	171.64	2.32	6059.56	7380	0.538331	1591.28	1	3182.56	509.4	1.14063	12
3695.04	355.72	146.68	171.64	2.32	6059.56	7380	0.538331	1591.28	1	3182.56	509.4	1.13261	13
3844.44	356.44	146.68	171.64	2.32	6059.56	7380	0.538331	1591.28	1	3182.56	509.4	1.12862	14
4029.4	356.08	146.68	171.64	2.32	6059.56	7380	0.538331	1591.28	1	3182.56	509.4	1.11946	15


==> experiments/sfrans_tmax.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality
4549.27	600	334.923	397.385	5.26923	14255.7	14400	0.425564	2928.73	1.1	1464.04	1366.31	1.88802
4718.35	600	428.423	503.654	6.80769	17759.4	18000	0.340679	3045.15	1.1	1522.38	1501.15	1.57292
4196.88	600	460.154	526.269	7.07692	21323.4	21600	0.370981	2866.23	1.1	1432.81	1322.31	1.37916


==> experiments/spider_cut_ratio.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality
18206.8	14.6	252.08	321.2	4.12	6096.6	7380	0.641821	310.28	1	9.22337e+18	6353.4	1
3034.88	14.68	252.08	315.76	3.88	6115.32	7380	0.641821	310.28	1.125	9.22337e+18	1636.92	1
707.96	14.56	252.08	308.72	3.8	6074.6	7380	0.641821	310.28	1.25	9.22337e+18	513.04	1
193.4	14.56	252.08	305.4	3.8	6072.36	7380	0.641821	310.28	1.375	9.22337e+18	168.72	1
76.8	14.64	252.08	302.28	3.72	6076.32	7380	0.641821	310.28	1.5	9.22337e+18	66.4	1
39.88	14.6	252.08	297.08	3.72	6071.16	7380	0.641821	310.28	1.625	9.22337e+18	29.16	1
26.84	14.6	252.08	292.76	3.6	6071.84	7380	0.641821	310.28	1.75	9.22337e+18	16.24	1
21.92	14.6	252.08	291.32	3.6	6078.68	7380	0.641821	310.28	1.875	9.22337e+18	11.32	1
20.92	14.52	252.08	291.32	3.6	6078.68	7380	0.641821	310.28	2	9.22337e+18	6.4	1
19.72	14.68	252.08	286.08	3.52	6061.72	7380	0.641821	310.28	2.125	9.22337e+18	3.88	1
19.24	14.64	252.08	285.4	3.52	6048.48	7380	0.641821	310.28	2.25	9.22337e+18	3.04	1
18.64	14.52	252.08	284.76	3.52	6028.16	7380	0.641821	310.28	2.375	9.22337e+18	2.52	1
18.36	14.56	252.08	284.76	3.52	6028.16	7380	0.641821	310.28	2.5	9.22337e+18	2	1
19.04	15.04	252.08	284.48	3.52	6034.6	7380	0.641821	310.28	2.625	9.22337e+18	1.64	1
19.12	15	252.08	284.48	3.52	6034.6	7380	0.641821	310.28	2.75	9.22337e+18	1.12	1
18.96	15.04	252.08	284.48	3.52	6034.6	7380	0.641821	310.28	2.875	9.22337e+18	0.96	1
18.56	14.96	252.08	284.48	3.52	6034.6	7380	0.641821	310.28	3	9.22337e+18	0.72	1
19.24	15.28	252.08	281.48	3.48	6023.52	7380	0.641821	310.28	3.125	9.22337e+18	0.56	1


==> experiments/spider_opt.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality
0	0	27.16	27.16	0.36	293.6	900	0.592356	17.12	1	9.22337e+18	0	1
0.32	0.2	59.88	64.64	0.84	1045.44	1710	0.618105	41.52	1	9.22337e+18	0.16	1
1.04	0.64	68.56	81.96	1.16	1547.84	2520	0.735111	66.12	1	9.22337e+18	1.08	1
8.56	1.68	100.44	133.12	1.8	2701.92	3330	0.699483	106.92	1	9.22337e+18	12.68	1
41.76	2.2	123.6	144.32	1.96	3341.8	4140	0.696271	117.32	1	9.22337e+18	45.2	1
66.8	3.84	166.08	209.72	2.8	4652.44	4950	0.682279	167.16	1	9.22337e+18	69.64	1
3073	12.08	266.16	331.88	4.4	5660.48	5760	0.520556	298.12	1	9.22337e+18	2323	1
4812.16	8.44	204.84	259	3.4	5939.04	6570	0.666107	228.6	1	9.22337e+18	2651.88	1
9840.8	15.08	252.08	321.2	4.12	6096.6	7380	0.641821	310.28	1	9.22337e+18	6353.4	1


==> experiments/spider_queue_length.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality	queue_length
1391.68	1000	252.08	319.48	4.16	6084.2	7380	0.641821	310.28	1	62.32	57.08	0	0.20
1963.32	1000	252.08	321.2	4.12	6089.56	7380	0.641821	310.28	1	123.84	109.36	0	0.40
2389.68	1000	252.08	321.2	4.12	6089.56	7380	0.641821	310.28	1	185.72	156.16	0	0.60
3043.72	1000	252.08	321.2	4.12	6089.56	7380	0.641821	310.28	1	247.8	201.32	0	0.80
3250.92	1000	252.08	321.2	4.12	6089.56	7380	0.641821	310.28	1	310.28	246.72	0	1.00
3710.56	1000	252.08	321.2	4.12	6089.56	7380	0.641821	310.28	1	371.88	289.64	0	1.20
4090.28	1000	252.08	321.2	4.12	6089.56	7380	0.641821	310.28	1	433.92	332.36	0	1.40
4346.64	1000	252.08	321.2	4.12	6089.56	7380	0.641821	310.28	1	496	375.2	0	1.60
4607.36	1000	252.08	321.2	4.12	6089.56	7380	0.641821	310.28	1	558.08	417.96	0	1.80
4983.12	1000	252.08	321.2	4.12	6089.56	7380	0.641821	310.28	1	620.56	460.92	0	2.00
5147.76	1000	252.08	321.2	4.12	6089.56	7380	0.641821	310.28	1	682.16	503.56	0	2.20
5500.36	1000	252.08	321.2	4.12	6089.56	7380	0.641821	310.28	1	744.24	546.32	0	2.40
6063.36	1000	252.08	321.2	4.12	6089.56	7380	0.641821	310.28	1	806.28	589.12	0	2.60
6355.24	1000	252.08	321.2	4.12	6089.56	7380	0.641821	310.28	1	868.32	631.84	0	2.80
6549.8 	1000 252.08	321.2	4.12	6089.56	7380	0.641821	310.28	1	930.84	673.68	0	3.00


==> experiments/spider_queue_length_f.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality	queue_length
156.44	14.76	252.08	314.12	4.08	6108.32	7380	0.641821	310.28	1	10	7.32	1.40582	0.005
155.44	14.84	252.08	314.12	4.08	6108.32	7380	0.641821	310.28	1	10	7.32	1.40582	0.006
155.84	14.76	252.08	314.12	4.08	6108.32	7380	0.641821	310.28	1	10	7.32	1.40582	0.007
156.28	14.72	252.08	314.12	4.08	6108.32	7380	0.641821	310.28	1	10	7.32	1.40582	0.008
157.84	14.48	252.08	314.12	4.08	6108.32	7380	0.641821	310.28	1	10	7.32	1.40582	0.009
158.44	15.2	252.08	314.12	4.08	6108.32	7380	0.641821	310.28	1	10	7.32	1.40582	0.010
194.56	14.72	252.08	317.52	4.16	6102.32	7380	0.641821	310.28	1	10.6	7.92	1.39659	0.020
273.12	14.6	252.08	318.88	4.16	6104.72	7380	0.641821	310.28	1	12.28	9.6	1.39082	0.030
314.68	14.68	252.08	318.8	4.16	6103.2	7380	0.641821	310.28	1	14.52	11.84	1.38498	0.040
358.56	14.64	252.08	318.28	4.16	6105.92	7380	0.641821	310.28	1	17.12	14.44	1.35615	0.050
383.76	14.6	252.08	318.56	4.12	6120.84	7380	0.641821	310.28	1	19.96	17.24	1.33316	0.060
423.76	14.64	252.08	317.8	4.16	6104.88	7380	0.641821	310.28	1	22.92	20.12	1.30792	0.070
492.52	14.8	252.08	317.72	4.16	6099.64	7380	0.641821	310.28	1	25.88	23	1.28419	0.080
537.84	14.52	252.08	317.64	4.16	6098.12	7380	0.641821	310.28	1	28.84	25.84	1.27477	0.090
619.64	15.44	252.08	317.64	4.16	6098.12	7380	0.641821	310.28	1	31.8	28.6	1.26854	0.100
661	14.72	252.08	317.72	4.16	6099.64	7380	0.641821	310.28	1	34.88	31.24	1.25346	0.110
693.52	15.56	252.08	317.72	4.16	6099.64	7380	0.641821	310.28	1	37.8	33.88	1.25294	0.120
671.72	14.68	252.08	317.72	4.16	6108.6	7380	0.641821	310.28	1	40.96	36.56	1.24327	0.130
677.36	15.28	252.08	318	4.16	6103.6	7380	0.641821	310.28	1	43.96	39.08	1.23567	0.140
800.92	17.36	252.08	319.08	4.16	6102.04	7380	0.641821	310.28	1	47.04	41.68	1.22444	0.150
811.48	15.16	252.08	319.08	4.16	6102.04	7380	0.641821	310.28	1	50.16	44.32	1.21636	0.160
805.8	14.96	252.08	319.48	4.16	6102.12	7380	0.641821	310.28	1	53.16	46.88	1.20962	0.170
833.84	15.12	252.08	319.48	4.16	6102.12	7380	0.641821	310.28	1	56.24	49.48	1.19943	0.180
836.76	14.56	252.08	319.48	4.16	6102.12	7380	0.641821	310.28	1	59.2	52	1.19152	0.190
975.4	16.04	252.08	319.48	4.16	6102.12	7380	0.641821	310.28	1	62.32	54.64	1.18266	0.200
949.84	14.96	252.08	319.48	4.16	6102.12	7380	0.641821	310.28	1	65.32	57.12	1.18418	0.210
963.12	14.6	252.08	319.48	4.16	6102.12	7380	0.641821	310.28	1	68.48	59.68	1.17611	0.220
1019.24	15.04	252.08	319.48	4.16	6102.12	7380	0.641821	310.28	1	71.44	62.12	1.17256	0.230
1051.92	17.76	252.08	319.48	4.16	6102.12	7380	0.641821	310.28	1	74.44	64.6	1.16921	0.240
1036.32	15.04	252.08	319.48	4.16	6102.12	7380	0.641821	310.28	1	77.68	67.12	1.1653	0.250
1107.8	14.88	252.08	319.48	4.16	6102.12	7380	0.641821	310.28	1	80.72	69.64	1.16343	0.260
1210.04	14.8	252.08	320.52	4.16	6099.68	7380	0.641821	310.28	1	83.72	72.04	1.15756	0.270
1254.96	16.04	252.08	320.52	4.16	6099.68	7380	0.641821	310.28	1	86.76	74.48	1.15481	0.280
1214.16	14.6	252.08	321.2	4.12	6096.6	7380	0.641821	310.28	1	89.88	77	1.14918	0.290
1213.92	14.72	252.08	321.2	4.12	6096.6	7380	0.641821	310.28	1	93	79.56	1.14575	0.300
1539.72	14.72	252.08	321.2	4.12	6096.6	7380	0.641821	310.28	1	123.84	102.84	1.12936	0.400
1717.04	14.72	252.08	321.2	4.12	6096.6	7380	0.641821	310.28	1	154.92	124.56	1.12245	0.500
1967.4	14.68	252.08	321.2	4.12	6096.6	7380	0.641821	310.28	1	185.72	145.88	1.11164	0.600
2236	15	252.08	321.2	4.12	6096.6	7380	0.641821	310.28	1	216.64	167.2	1.10223	0.700
2380.6	14.76	252.08	321.2	4.12	6096.6	7380	0.641821	310.28	1	247.8	188.28	1.09753	0.800
2613.56	15	252.08	321.2	4.12	6096.6	7380	0.641821	310.28	1	278.72	208.44	1.09301	0.900
2785.68	15.08	252.08	321.2	4.12	6096.6	7380	0.641821	310.28	1	310.28	228.88	1.08944	1.000
3004.44	14.88	252.08	321.2	4.12	6096.6	7380	0.641821	310.28	1	340.88	249	1.08522	1.100
3182.6	14.92	252.08	321.2	4.12	6096.6	7380	0.641821	310.28	1	371.88	269.2	1.08189	1.200
3355.44	14.96	252.08	321.2	4.12	6096.6	7380	0.641821	310.28	1	402.96	289.4	1.07864	1.300
3612	14.92	252.08	321.2	4.12	6096.6	7380	0.641821	310.28	1	433.92	309.56	1.07555	1.400
3792.16	15.44	252.08	321.2	4.12	6096.6	7380	0.641821	310.28	1	465.16	329.88	1.07253	1.500
3878.24	14.8	252.08	321.2	4.12	6096.6	7380	0.641821	310.28	1	496	350.04	1.0699	1.600
4168.64	15.24	252.08	321.2	4.12	6096.6	7380	0.641821	310.28	1	526.92	370.2	1.06765	1.700
4174.72	14.96	252.08	321.2	4.12	6096.6	7380	0.641821	310.28	1	558.08	390.44	1.06507	1.800
4335.44	14.68	252.08	321.2	4.12	6096.6	7380	0.641821	310.28	1	589	410.6	1.06279	1.900
4363.44	14.48	252.08	321.2	4.12	6096.6	7380	0.641821	310.28	1	620.56	431.04	1.06051	2.000


==> experiments/spider_runtime_limit.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality	runtime_limit
691.96	15.36	252.08	315.28	4	6112.08	7380	0.641821	310.28	1	9.22337e+18	3639.16	1.06758	2
988.52	15.96	252.08	316.88	4.08	6103.16	7380	0.641821	310.28	1	9.22337e+18	4165.68	1.05131	3
1232.48	15.2	252.08	316.88	4.08	6103.16	7380	0.641821	310.28	1	9.22337e+18	4708.96	1.04558	4
1472.36	14.96	252.08	316.88	4.08	6103.16	7380	0.641821	310.28	1	9.22337e+18	5124.28	1.04001	5
1709.4	15.52	252.08	316.88	4.08	6103.16	7380	0.641821	310.28	1	9.22337e+18	5415.68	1.0356	6
1934.4	14.96	252.08	316.88	4.08	6103.16	7380	0.641821	310.28	1	9.22337e+18	5635.64	1.03324	7
2162.88	15.84	252.08	316.88	4.08	6103.16	7380	0.641821	310.28	1	9.22337e+18	5773.68	1.03233	8
2319.32	16.12	252.08	316.88	4.08	6103.16	7380	0.641821	310.28	1	9.22337e+18	5940.84	1.03108	9
2521.28	15.16	252.08	316.88	4.08	6103.16	7380	0.641821	310.28	1	9.22337e+18	6031.96	1.02947	10
2735.84	15.32	252.08	316.88	4.08	6103.16	7380	0.641821	310.28	1	9.22337e+18	6035.8	1.02904	11
2971.24	16.28	252.08	317.48	4.08	6103.88	7380	0.641821	310.28	1	9.22337e+18	6142.36	1.0268	12
3147.12	14.92	252.08	317.76	4.04	6101.2	7380	0.641821	310.28	1	9.22337e+18	6196.24	1.0253	13
3348.36	16.36	252.08	317.76	4.04	6101.2	7380	0.641821	310.28	1	9.22337e+18	6215.32	1.02472	14
3532.08	15.72	252.08	317.76	4.04	6101.2	7380	0.641821	310.28	1	9.22337e+18	6240.8	1.0241	15


==> experiments/spider_us.txt <==
runtime	greedy_runtime	greedy_score	score	sol_nr_pois	time_used	t_max	st_dist	nr_all_pois	cut_ratio	max_queue_length	detected_max_queue_length	quality
0	0	27.16	27.16	0.36	293.6	900	0.592356	17.12	1.2	9.22337e+18	0	1
0.28	0.16	59.88	64.64	0.84	1045.44	1710	0.618105	41.52	1.2	9.22337e+18	0.16	1
0.88	0.64	68.56	81.88	1.16	1542.44	2520	0.735111	66.12	1.2	9.22337e+18	0.84	1
6.04	1.64	100.44	131.92	1.76	2707.04	3330	0.699483	106.92	1.2	9.22337e+18	8.68	1
25.08	2.24	123.6	140.04	1.88	3329.8	4140	0.696271	117.32	1.2	9.22337e+18	25.76	1
47.88	3.68	166.08	207.36	2.68	4625.56	4950	0.682279	167.16	1.2	9.22337e+18	44.24	1
1709.24	11.92	266.16	326.04	4.28	5638.4	5760	0.520556	298.12	1.2	9.22337e+18	850.56	1
949	8.76	204.84	256.56	3.32	5930.84	6570	0.666107	228.6	1.2	9.22337e+18	434.48	1
1293	16.48	252.08	311.68	3.8	6101.52	7380	0.641821	310.28	1.2	9.22337e+18	736.32	1

